A Hybrid Method for Online Trajectory Planning of Mobile Robots in Cluttered Environments

This paper presents a method for online trajectory planning in known environments. The proposed algorithm is a fusion of sampling-based techniques and model-based optimization via quadratic programming. The former is used to efficiently generate an obstacle-free path while the latter takes into account the robot dynamical constraints to generate a time-dependent trajectory. The main contribution of this work lies on the formulation of a convex optimization problem over the generated obstacle-free path that is guaranteed to be feasible. Thus, in contrast with previously proposed methods, iterative formulations are not required. The proposed method has been compared with state-of-the-art approaches showing a significant improvement in success rate and computation time. To illustrate the effectiveness of this approach for online planning, the proposed method was applied to the fluid autonomous navigation of a quadcopter in multiple environments consisting of up to two hundred obstacles. The scenarios hereinafter presented are some of the most densely cluttered experiments for online planning and navigation reported to date. See video at https://youtu.be/DJ1IZRL5t1Q

==> Images/AlgorithmCollisionFree.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Algorithm.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{170.07874016bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58333333)%
  \footnotesize{
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm0.pdf}}%
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm2.pdf}}%  
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm10.pdf}}%
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm11.pdf}}%
    \put(0.22,0.08){\color[rgb]{0,0,0}\rotatebox{32}{\makebox(0,0)[lb]{\smash{Collision-Free Trajectory $p(t)$}}}}%
    \put(0.23,.17){\color[rgb]{0,0,0}\rotatebox{42}{\makebox(0,0)[lb]{\smash{Obstacle-Free Path $\eta(\mathbf{s})$}}}}%
    \put(0.78,.37){\color[rgb]{0,0,0}\rotatebox{0}{\makebox(0,0)[lb]{\smash{$\frac{3}{2}\ell\sqrt{d}$}}}}%    
    \put(0.65,.42){\color[rgb]{0,0,0}\rotatebox{30}{\makebox(0,0)[lb]{\smash{$b(t)$}}}}%    
    }
  \end{picture}%
\endgroup%


==> Images/AlgorithmCollisionFreeB.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Algorithm.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{170.07874016bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58333333)%
  \footnotesize{
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm0.pdf}}%
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm2.pdf}}%  
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm10.pdf}}%
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm11.pdf}}%
    \put(0.22,0.08){\color[rgb]{0,0,0}\rotatebox{32}{\makebox(0,0)[lb]{\smash{Collision-Free Trajectory $p(t)$}}}}%
    \put(0.23,.17){\color[rgb]{0,0,0}\rotatebox{42}{\makebox(0,0)[lb]{\smash{Obstacle-Free Path $\eta(\mathbf{s})$}}}}%
    \put(0.84,0.37){\color[rgb]{0,0,0}\rotatebox{0}{\makebox(0,0)[lb]{\smash{$\frac{3}{2}\ell\sqrt{d}$}}}}%    
    \put(0.65,.42){\color[rgb]{0,0,0}\rotatebox{30}{\makebox(0,0)[lb]{\smash{$b(t)$}}}}%    
    }
  \end{picture}%
\endgroup%


==> Images/AlgorithmInflating.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Algorithm.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{170.07874016bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58333333)%  
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm0.pdf}}%
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm1.pdf}}%
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm2.pdf}}%            
  \footnotesize{
    \put(0.20420342,0.06397075){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r$}}}%
    \put(0.005,0.07){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pstart$}}}%
    \put(0.10707727,0.14573686){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{B}$}}}%
    \put(0.89,0.43088928){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pgoal$}}}%
    \put(0.07,0.42){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r$}}}%
    \put(0.10,0.35){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\chi_{\mathrm{collFree}}$}}}
    %\put(0.19,0.38){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{3}{2}\ell\sqrt{d}$}}}%    
    %\put(0.53,0.17){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{$\frac{3}{2}\ell\sqrt{d}$}}}}%
    \put(0.66,0.20){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{$r$}}}}%    
    \put(0.03,0.52){\color[rgb]{1,1,1}\rotatebox{0}{\makebox(0,0)[lb]{\smash{$\chi_{\mathrm{obsReal}}$}}}}%
    \put(0.65,0.13){\color[rgb]{1,1,1}\rotatebox{-45}{\makebox(0,0)[lb]{\smash{$\chi_{\mathrm{obsReal}}$}}}}%
    }  \end{picture}%
\endgroup%


==> Images/AlgorithmInflatingB.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Algorithm.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{170.07874016bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58333333)%  
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm0.pdf}}%
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm1.pdf}}%
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm2.pdf}}%  
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm5.pdf}}%  
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm13.pdf}}%                  
  \footnotesize{
    \put(0.20420342,0.06397075){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r$}}}%
    \put(0.005,0.07){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pstart$}}}%
    \put(0.03,0.1){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{B}$}}}%
    \put(0.89,0.43088928){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pgoal$}}}%
    \put(0.08,0.42){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r$}}}%
    \put(0.10,0.35){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\chi_{\mathrm{Free}}$}}}
    %\put(0.19,0.38){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{3}{2}\ell\sqrt{d}$}}}%    
    %\put(0.53,0.17){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{$\frac{3}{2}\ell\sqrt{d}$}}}}%
    \put(0.66,0.20){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{$r$}}}}%    
    \put(0.03,0.52){\color[rgb]{1,1,1}\rotatebox{0}{\makebox(0,0)[lb]{\smash{$\chi_{\mathrm{obsReal}}$}}}}%
    \put(0.65,0.13){\color[rgb]{1,1,1}\rotatebox{-45}{\makebox(0,0)[lb]{\smash{$\chi_{\mathrm{obsReal}}$}}}}%
    \put(0.08,0.16){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta[0]$}}}%
    \put(0.54,0.51){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta[1]$}}}%
    \put(0.88,0.52){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta[2]$}}}%
    \put(0.35,0.27){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{$\eta(\mathbf{s})$}}}}%
    \put(0.73,0.38){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\lmin$}}}%
    }  \end{picture}%
\endgroup%


==> Images/AlgorithmPath.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'AlgorithmPath.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{170.07874016bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58333333)%
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm12.pdf}}%         
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm2.pdf}}%
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm3.pdf}}%
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm4.pdf}}%            
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm5.pdf}}%      
    \footnotesize{
    \put(0.08,0.16){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta[0]$}}}%
    \put(0.54,0.51){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta[1]$}}}%
    \put(0.88,0.52){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta[2]$}}}%
    \put(0.65851852,0.49388888){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.27,0.35){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\chi_{\mathrm{obs}}$}}}%
    \put(0.7,0.35){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\chi_{\mathrm{obs}}$}}}%
    \put(0.25,0.05){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\chi_\mathrm{free}$}}}%
    \put(0.09,0.31){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{3}{2}\ell\sqrt{d}$}}}%    
    \put(0.54,0.21){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{$\frac{3}{2}\ell\sqrt{d}$}}}}%
    \put(0.35,0.27){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{$\eta(\mathbf{s})$}}}}%
    }
  \end{picture}%
\endgroup%


==> Images/AlgorithmPathB.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'AlgorithmPath.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{170.07874016bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58333333)%
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm12.pdf}}%         
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm2.pdf}}%
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm3.pdf}}%
      %\put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm4.pdf}}%            
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm5.pdf}}%      
    \footnotesize{
    \put(0.08,0.16){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta[0]$}}}%
    \put(0.54,0.51){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta[1]$}}}%
    \put(0.88,0.52){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta[2]$}}}%
    \put(0.65851852,0.49388888){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.27,0.35){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\chi_{\mathrm{obs}}$}}}%
    \put(0.7,0.35){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\chi_{\mathrm{obs}}$}}}%
    \put(0.25,0.05){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\chi_\mathrm{free}$}}}%
    \put(0.09,0.31){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{3}{2}\ell\sqrt{d}$}}}%    
    \put(0.54,0.21){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{$\frac{3}{2}\ell\sqrt{d}$}}}}%
    \put(0.35,0.27){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{$\eta(\mathbf{s})$}}}}%
    }
  \end{picture}%
\endgroup%


==> Images/AlgorithmRegions.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Algorithm.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{170.07874016bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58333333)%
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm12.pdf}}%         
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm4.pdf}}%
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm6.pdf}}%      
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm8.pdf}}%      
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm9.pdf}}%      
    \footnotesize{
    \put(0.42,0.29){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell$}}}%
    \put(0.39,0.32){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell$}}}%    
    \put(0.25,0.02){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega[0],\Omega[1]$}}}%
    \put(0.24,0.08){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega[2]$}}}%
    \put(0.525,0.52){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega[k]$}}}%
    }
  \end{picture}%
\endgroup%


==> Images/AlgorithmRegionsB.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Algorithm.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{170.07874016bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58333333)%
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm12.pdf}}%  
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm2.pdf}}%              
      %\put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm4.pdf}}%
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm6.pdf}}%      
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm8.pdf}}%      
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm9.pdf}}%      
    \footnotesize{
    \put(0.42,0.29){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell$}}}%
    \put(0.39,0.32){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell$}}}%    
    \put(0.25,0.02){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega[0],\Omega[1]$}}}%
    \put(0.24,0.08){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega[2]$}}}%
    \put(0.525,0.52){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega[k]$}}}%
    }
  \end{picture}%
\endgroup%


==> Images/AlgorithmTrajectory.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Algorithm.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{170.07874016bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58333333)%
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm12.pdf}}%       
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm4.pdf}}%
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm8.pdf}}%      
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm10.pdf}}%      
    \footnotesize{
    \put(0.52,0.40){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p[k]$}}}%
    \put(0.58,0.45){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p[k+1]$}}}%
    }
  \end{picture}%
\endgroup%


==> Images/AlgorithmTrajectoryB.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Algorithm.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{170.07874016bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58333333)%
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm2.pdf}}% 
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm12.pdf}}%       
      %\put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm4.pdf}}%
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm8.pdf}}%      
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm10.pdf}}%      
    \footnotesize{
    \put(0.52,0.40){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p[k]$}}}%
    \put(0.58,0.45){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p[k+1]$}}}%
    }
  \end{picture}%
\endgroup%


==> Images/AlgorithmWaypoints.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Algorithm.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{170.07874016bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58333333)%
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm12.pdf}}%       
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm4.pdf}}%
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm5.pdf}}%
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm6.pdf}}%            
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm7.pdf}}%               
    \footnotesize{
    \put(0.65851852,0.49388888){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.2,0.05){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varpi[0],\varpi[1]$}}}%
    \put(0.56,0.4){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varpi[k-1]$}}}%
    \put(0.40,0.49997858){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varpi[k],\varpi[k+1]$}}}%
    \put(0.24,0.12){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varpi[2]$}}}%
    \put(0.31501308,0.26){\color[rgb]{0,0,0}\rotatebox{44.15706771}{\makebox(0,0)[lb]{\smash{$\ell$}}}}%
    }
  \end{picture}%
\endgroup%


==> Images/AlgorithmWaypointsB.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Algorithm.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{170.07874016bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58333333)%
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm12.pdf}}%      
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm2.pdf}}% 
      %\put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm4.pdf}}%
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm5.pdf}}%
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm6.pdf}}%            
      \put(0,0){\includegraphics[width=\unitlength]{Images/Algorithm7.pdf}}%               
    \footnotesize{
    \put(0.65851852,0.49388888){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.2,0.05){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varpi[0],\varpi[1]$}}}%
    \put(0.56,0.4){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varpi[k-1]$}}}%
    \put(0.40,0.49997858){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varpi[k],\varpi[k+1]$}}}%
    \put(0.24,0.12){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varpi[2]$}}}%
    \put(0.31501308,0.26){\color[rgb]{0,0,0}\rotatebox{44.15706771}{\makebox(0,0)[lb]{\smash{$\ell$}}}}%
    
    \put(0.1,0.5){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\chi_{\mathrm{obs}}$}}}%
    \put(0.7,0.1){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\chi_{\mathrm{obs}}$}}}%
    }
  \end{picture}%
\endgroup%


==> Images/Diagram.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Drawing2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{370.24993515bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.95)%
  \footnotesize{
	\put(0.415,0.9){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\xstart\ $ $\xgoal$}}}%  
    \put(0.36,0.805){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Generation of $\chi_\mathrm{obs}$}}}%
    \put(0.4,0.715){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Path Planning}}}%  
    \put(0.4,0.63){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Path Refining}}}%    
    \put(0.34,0.54){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Time step comp. and}}}%
    \put(0.34,0.5){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Waypoints generation}}}%
    \put(0.35,0.42){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Constraints and Obj.  }}}%    
    \put(0.37,0.38){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Func. formulation}}}%    
    \put(0.42,0.3){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Solve  \textit{QP}}}}%    
    \put(0.36,0.215){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Feasible Trajectory}}}%    
    \put(0.40,0.175){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p(t)$, $v(t)$, $a(t)$}}}%
    \put(0.47,0.09){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{is}}}%
    \put(0.4,0.05){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x(\bar{t})=\xgoal$?}}}%    
    \put(0.28,0.08){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{YES}}}%    
    \put(0.62,0.08){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{NO}}}%    
    \put(0.15,0.06){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{END}}}%
    \put(0.08,0.49){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Dynamical}}}%        
    \put(0.08,0.44){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{constraints}}}%
    \put(0.795,0.47){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Cond.}}}%
    \put(0.755,0.44){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{to replan in}}}%
    \put(0.765,0.4){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$[\bar{t}+t_s,t_f]$?}}}%    
    \put(0.78,0.55){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{NO}}}%
    \put(0.93,0.48){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{YES}}}%    
    \put(0.7,0.83){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\xstart\leftarrow x(\bar{t}+t_s)$}}}%
	\put(0.7,0.79){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\xgoal\leftarrow \hat{x}_\textrm{goal}$}}}%        
	\put(0.5,0.47){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_f$}}}%
    \put(0.74,0.08){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar{t}\leftarrow t$}}}%
    \put(0.70,0.22){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Commit. Trajectory}}}%
    \put(0.75,0.18){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{for $[\bar{t},\bar{t}+t_s]$ }}}%
  	\put(0.04,0.56){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{QP} Formulation}}}%
  	\put(0.04,0.74){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Sampling-based}}}%
  	\put(0.04,0.71){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Planning}}}%
  }
    \put(0.02,0.0){\includegraphics[width=\unitlength,page=1]{Images/Diagram.pdf}}%
  \end{picture}%
\endgroup%


==> Images/DiagramBackUp.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Drawing2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{370.24993515bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.04321398)%
  \footnotesize{
    \put(0.4575098,0.86860225){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Path Planning}}}%
    \put(0.43,0.98284935){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Generation of $\chi_\mathrm{obs}$}}}%
    \put(0.43377178,0.82754887){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(Sampling-based)}}}%
    \put(0.415,0.60121537){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Constraints and Obj.  }}}%
    \put(0.49,0.44807557){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Solve  \textit{QP}}}}%
    \put(0.42609858,0.335){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Feasible Trajectory}}}%
    \put(0.405,0.6999324){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Waypoints generation}}}%
    \put(0.075,0.86860225){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Initial and  }}}%
    \put(0.1,0.78230915){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\xstart$, $\xgoal$}}}%
    \put(0.77,0.66198512){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{H.O. Dynamical}}}%
    \put(0.45,0.295){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p(t)$, $v(t)$, $a(t)$}}}%
    \put(0.33,0.33){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar{t}\leftarrow t$}}}%
    \put(0.27,0.83){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\astart$}}}%
    \put(0.27,0.77){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\vgoal$}}}%    
    \put(0.27,0.8){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pgoal$}}}%
    \put(0.27,0.74){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\agoal$}}}%    
    \put(0.78,0.7667791){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{QP} Formulation}}}%
    \put(0.27,0.91){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pstart$}}}%
    \put(0.27,0.87805532){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\vstart$}}}%    
    \put(0.80368669,0.62498306){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{constraints}}}%
    \put(0.07045239,0.83){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{final states}}}%
    \put(0.40668198,0.73706947){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Total time estimation}}}%
    \put(0.43,0.560162){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Func. formulation}}}%
    \put(0.10742742,0.355){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Conditions  }}}%
    \put(0.10,0.325){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{to replan for}}}%
    \put(0.09,0.29){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t\in[\bar{t}+t_s,t_f]$?}}}%    
    \put(0.05535233,0.12113435){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Execute Trajectory}}}%
    \put(0.1,0.08008098){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{till $t=\bar{t}+t_s$ }}}%
    \put(0.54,0.14){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{is}}}%
    \put(0.47,0.1){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x(t)=\xgoal$?}}}%    
    \put(0.81618633,0.101688){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{END}}}%
    \put(0.01,0.55){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\xstart\leftarrow x(\bar{t}+t_s)$}}}%
	\put(0.01,0.49939225){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\xgoal\leftarrow \hat{x}_\textrm{goal}$}}}%    
    \put(0.01,0.27){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{YES}}}%
    \put(0.47,0.23875754){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{NO}}}%
    \put(0.69149221,0.074004){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{YES}}}%
    \put(0.20533423,0.17731257){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{NO}}}%
    \put(0.51,0.655){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_f$}}}%
  }
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Images/Diagram.pdf}}%
  \end{picture}%
\endgroup%


==> Images/Lemmas.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Lemmas.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{129.46928129bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66186112)%
    \put(0,0){\includegraphics[width=\unitlength]{Images/Lemmas.pdf}}%
    \footnotesize{
    \put(0.25,0.27){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{$\frac{2}{3}\ell\sqrt{d}$}}}}%
    \put(0.32,0.26){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{$\ell$}}}}%
    \put(0.79,0.45){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varpi[k],\varpi[k+1]$}}}%
    \put(0.5,0.45){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b(t)$}}}%
    \put(0.47,0.58){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p(t)$}}}%    
    \put(0.33,0.54){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p[k]$}}}%
    \put(0.74,0.15){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p[k+3]$}}}%    
    \put(0.05,0.3){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p[k-2]$}}}%
    \put(0.62,0.53){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p[k+1]$}}}%    
    \put(0.2,0.07){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega[k-2]$}}}%
    \put(0.15,0.18){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varpi[k-2]$}}}%    
    \put(0.68,0.07){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega[k+3]$}}}%  
    \put(0.72,0.18){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varpi[k+3]$}}}%        
    }
  \end{picture}%
\endgroup%


==> Images/demoExtension.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'drawing.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{311.07356567pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  
    \begin{picture}(0.8,0.4)%
    \put(0,0){\includegraphics[width=\unitlength]{Images/demoExtension.pdf}}%
    \put(0.36,0.33){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{R}}}%
    \put(0.315,0.13){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\iota_e$}}}%
    \put(0.575,0.13){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\iota_e$}}}%
    \put(0.13,0.23){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta^*[k-1]$}}}%
    \put(0.47,0.0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta^*[k]$}}}%
    \put(0.67,0.195){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta^*[k+1]$}}}%
    \put(0.45,0.11){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r$}}}%
    \put(0.41,0.075){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\phi$}}}%

    \end{picture}%
  
\endgroup


==> Images/drawing.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'drawing.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{311.07356567pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1.01,0.6)%
    \put(0,0){\includegraphics[width=\unitlength]{Images/restrictionsB.pdf}}%
     %\put(0.13,0.32){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Agent}}}%

    \put(0.05,0.3){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\chi_{\mathrm{free}}$}}}%
    \put(0.05,0.6){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{$\chi_{\mathrm{obs}}$}}}
    
    \footnotesize{
    \put(0.86,0.53){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_f$}}}%
            
            
    \put(0.255,0.26){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega[$\scriptsize{$k$}\footnotesize{$],\Omega[$}\scriptsize{$k+1$}\footnotesize{$]$}}}}%
	\put(0.34,0.19){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta[$\scriptsize{$s$}\footnotesize{$]$}}}}%  
	\put(0.585,0.45){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta[$\scriptsize{$s+1$}\footnotesize{$]$}}}}%  
    \put(0.46,0.385){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega[$\scriptsize{$k+2$}\footnotesize{$]$}}}}%  
    \put(0.55,0.51){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega[$\scriptsize{$k+3$}\footnotesize{$],\Omega[$}\scriptsize{$k+4$}\footnotesize{$]$}}}}%
	\put(0.335,0.065){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varpi[$\scriptsize{$k$}\footnotesize{$],\varpi[$}\scriptsize{$k+1$}\footnotesize{$]$}}}}%
	    \put(0.55,0.17){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varpi[$\scriptsize{$k+2$}\footnotesize{$]$}}}}%  
	    \put(0.51,0.18){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell$}}}% 
	    \put(0.635,0.31){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell$}}}% 
	}

     
  \end{picture}%
    
  
\endgroup


==> Images/extensionP.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'drawing.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{311.07356567pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  
    \begin{picture}(1.01,0.93)%
    \put(0,0){\includegraphics[width=\unitlength]{Images/extensionParameter.pdf}}%
    \put(0.05,0.05){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\chi$}}}%
     \put(0.565,0.245){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta^*[s]$}}}%
     % \put(0.08,0.23){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta^*[k-1]$}}}%
       \put(0.18,0.245){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta^*[k]$}}}%\iota_e
        \put(0.425,0.21){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\iota_{e}$}}}
        \put(0.73,0.49){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\iota_{e}$}}}
         \put(0.1,0.7){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{$\chi_{\mathrm{obs}}$}}}
              \put(0.645,0.835){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta^*[s+1]$}}}%
        % \put(0.7,0.6){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta^*[k]$}}}
    \end{picture}%
  
\endgroup


==> Images/time_waypoints.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'time_waypoints.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{460.06289978bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.31453767)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Images/time_waypoints.pdf}}%
    \put(0.134167835,0.15848088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\theta$}}}%
    \put(0.08055189,0.26157238){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v_{max}$}}}%
    \put(0.29754399,0.2615089){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a_d[k]$}}}%
    \put(0.19011894,0.05943295){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta^*[s]$}}}%
    \put(0.81331102,0.20953579){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\eta^*[s+1]$}}}%
    \put(0.59688193,0.05172664){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
    \put(0.56210408,0.16475466){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\Large{$\iota$}}}}%
    \put(0.32688193,0.00){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p(t)$}}}%
    
  \end{picture}%
\endgroup%

